Neuromodulation Influences Synchronization and Intrinsic Read-out

Background: The roles of neuromodulation in a neural network, such as in a cortical microcolumn, are still incompletely understood. Neuromodulation influences neural processing by presynaptic and postsynaptic regulation of synaptic efficacy. Neuromodulation also affects ion channels and intrinsic excitability. Methods: Synaptic efficacy modulation is an effective way to rapidly alter network density and topology. We alter network topology and density to measure the effect on spike synchronization. We also operate with differently parameterized neuron models which alter the neurons intrinsic excitability, i.e., activation function. Results: We find that (a) fast synaptic efficacy modulation influences the amount of correlated spiking in a network. Also, (b) synchronization in a network influences the read-out of intrinsic properties. Highly synchronous input drives neurons, such that differences in intrinsic properties disappear, while asynchronous input lets intrinsic properties determine output behavior. Thus, altering network topology can alter the balance between intrinsically vs. synaptically driven network activity. Conclusion: We conclude that neuromodulation may allow a network to shift between a more synchronized transmission mode and a more asynchronous intrinsic read-out mode. This has significant implications for our understanding of the flexibility of cortical computations.

==> summary.txt <==
Summary of changes for G. Scheler "Neuromodulation influences synchronization and intrinsic read-out"

- Abstract: the abstract was changed and partly rewritten to make the difference between methods and results clearer.

- Detailed neuron model: The I_A ion channel was an example for realistic modification of a neuron by 50% variation in ion channel expression, which we derived from an earlier paper (Scheler 2014). Neuromodulation often affects just one type of ion channel, and a total variation of 30-50% seems realistic. Instead of continuing with variations over all ion channels in a conductance-based neuron model, we then showed that we can achieve the same effect with a simplified neuron model (Izhikevich) by modifying its abstract parameters. This has been clarified in the text now.

- I have slightly extended some table and figure captions, but in general F1000 prefers short captions, so I did not use whole paragraphs as captions.

- Figures have been colored to improve expressiveness.

- Title: I left the title unchanged, since it captures both the effect of neuromodulation on correlations and the way information is read out and routed under different synchronization regimes.

- Many small changes, clarifications, additional references etc. were included as suggested by the reviewers.

